Spectroscopic abundance analyses of the 3He stars HD 185330 and 3 Cen A

Abundances of 21 elements in two 3He stars HD 185330 and 3 Cen A have been analysed relative to the well studied sharp-lined B3 V star iota Her. Six elements (P, Ti, Mn, Fe, Ni, and Br) are over-abundant in these two peculiar stars, while six elements (C, O, Mg, Al, S, and Cl) are under-abundant. Absorption lines of the two rarely observed heavy elements Br II and Kr II are detected in both stars and these elements are both over-abundant. The centroid wavelengths of the Ca II infrared triplet lines in these stars are red-shifted relative to those lines in iota Her and the presence of heavy isotopes of Ca (mass number 44 - 46) in these two stars are confirmed. In spite of these similarities, there are several remarkable differences in the abundance pattern between these two stars. N is under-abundant in HD 185330, as in many Hg-Mn stars, while it is significantly over-abundant in 3 Cen A. P and Ga are both over-abundant in 3 Cen A, while only P is over-abundant and no trace of absorption line of Ga II can be found in HD 185330. Large over-abundances of Kr and Xe are found in both stars, while the abundance ratios Kr / Xe are significantly different between them (-1.4 dex in HD 185330 and +1.2 dex in 3 Cen A). Some physical explanations are needed to account for these qualitative differences.

==> 00README.txt <==
nohypertex
